Efficient Diffusion on Region Manifolds: Recovering Small Objects with Compact CNN Representations

Query expansion is a popular method to improve the quality of image retrieval with both conventional and CNN representations. It has been so far limited to global image similarity. This work focuses on diffusion, a mechanism that captures the image manifold in the feature space. The diffusion is carried out on descriptors of overlapping image regions rather than on a global image descriptor like in previous approaches. An efficient off-line stage allows optional reduction in the number of stored regions. In the on-line stage, the proposed handling of unseen queries in the indexing stage removes additional computation to adjust the precomputed data. We perform diffusion through a sparse linear system solver, yielding practical query times well below one second. Experimentally, we observe a significant boost in performance of image retrieval with compact CNN descriptors on standard benchmarks, especially when the query object covers only a small part of the image. Small objects have been a common failure case of CNN-based retrieval.

==> corrections.txt <==
Lines 745-749 : affinity matrix A is around 200k regions, not 2M

Dimensionality Reduction:

Oxford105k - siamac:
128 - ka 200, map 0.8926 (0.8466)
64 - ka 200, map 0.8707 (0.8339)


Oxford105k - resnet_gordo:
128 - ka 200, map 0.9119
64 - ka 200, map 0.8843

Global representation timings:
Oxford5k - siamac:
0.0066 - cosine
0.020 - diffusion

Paris6k - siamac:
0.0086 - cosine
0.020 - diffusion

Instre - siamac:
0.0045 - cosine
0.057 - diffusion

Oxford105k - siamac:
0.0025 - cosine
0.243 - diffusion

Paris106k - siamac:
0.0.0025 - cosine
0.237 - diffusion



CORRECT OXFORD5K RAZAVIAN:
Oxford5k - 0.7977
